Safety Analysis for Vehicle Guidance Systems with Dynamic Fault Trees

This paper considers the design-phase safety analysis of vehicle guidance systems. The proposed approach constructs dynamic fault trees (DFTs) to model a variety of safety concepts and E/E architectures for drive automation. The fault trees can be used to evaluate various quantitative measures by means of model checking. The approach is accompanied by a large-scale evaluation: The resulting DFTs with up to 300 elements constitute larger-than-before DFTs, yet the concepts and architectures can be evaluated in a matter of minutes.

==> tikz_figures/approx_2e.csv <==
Iteration;Time;States;Transitions;ResultUnder;ResultOver;Error
1;0.013;119;311;0.01636574394;0.09134053076;1.392208337514806
2;0.026;555;1782;0.01671701064;0.06089706313;1.1384546730770062
3;0.078;1879;7041;0.01674255007;0.05871441479;1.1124715868938808
4;0.216;4936;20989;0.0170495491;0.02211203565;0.2585434977832455
5;0.534;10566;50113;0.01710201891;0.01741057457;0.017880757653220624
6;1.133;19173;100322;0.01710552897;0.01712875955;0.0013571527847836208
7;2.124;30501;174807;0.01710566647;0.0171183272;0.0007398744940218483
8;3.598;43769;273238;0.01710573173;0.01710700188;7.425013239096533e-05
9;5.600;57939;391898;0.01710574567;0.01710580704;3.5876769769667487e-06
10;8.165;71852;523775;0.0171057466;0.01710574841;1.0581238849952573e-07
11;11.192;84302;658956;0.01710574663;0.01710574667;2.338395432751711e-09
12;14.489;94271;786427;0.01710574663;0.01710574663;0.0
13;18.169;101284;896955;0.01710574663;0.01710574663;0.0
14;21.880;105565;985261;0.01710574663;0.01710574663;0.0


==> tikz_figures/approx_2f.csv <==
Iteration;Time;States;Transitions;ResultUnder;ResultOver;Error
1;0.014;269;716;0.01556219261;0.1861824188;1.6914476674001788
2;0.057;1765;5862;0.01628866317;0.110480924;1.486038772117901
3;0.278;8234;32881;0.01697001697;0.0308841932;0.5815235976341682
4;1.194;29372;138650;0.01709443611;0.01822243612;0.06387881705117811
5;4.135;83875;463898;0.01710494794;0.01720937191;0.006086320256760082
6;13.749;197883;1275472;0.01710576484;0.01711376353;0.0004674927084624939
7;33.268;394944;2953761;0.01710585904;0.01710626728;2.3865222300476617e-05
8;68.403;679910;5870268;0.01710586603;0.01710588034;8.365547812830519e-07
9;130.403;1027477;10167032;0.01710586638;0.01710586674;2.1045411368011453e-08
10;225.360;1386781;15560062;0.01710586639;0.0171058664;5.84594816566946e-10
11;344.108;1702320;21336475;0.01710586639;0.01710586639;0.0
12;484.585;1937720;26609508;0.01710586639;0.01710586639;0.0
13;627.685;2086577;30694781;0.01710586639;0.01710586639;0.0


==> tikz_figures/approx_2g.csv <==
Iteration;Time;States;Transitions;ResultUnder;ResultOver;Error
1;0.013;269;716;0.01556219261;0.1861824188;1.6914476674001788
2;0.057;1766;5864;0.01628862884;0.110480924;1.4860397161593395
3;0.277;8259;32948;0.01696996858;0.03088416435;0.5815253529033066
4;1.177;29640;139524;0.01709438506;0.01822239067;0.06387930872419988
5;4.170;85640;470682;0.01710489361;0.01720932233;0.006086615540485945
6;12.398;206140;1312345;0.01710571011;0.01711370952;0.0004675362753953766
7;30.965;424558;3106336;0.01710580429;0.01710621258;2.3868221598948432e-05
8;67.655;765281;6375729;0.01710581127;0.01710582559;8.37142055312419e-07
9;132.774;1231852;11553546;0.01710581162;0.01710581199;2.1630075415699607e-08
10;236.088;1803105;18786210;0.01710581164;0.01710581164;0.0
11;384.544;2438229;27822909;0.01710581164;0.01710581164;0.0
12;587.635;3085697;38050333;0.01710581164;0.01710581164;0.0
13;843.562;3691799;48633922;0.01710581164;0.01710581164;0.0


==> tikz_figures/timepoints_all.csv <==
time;safety_concept_1_b_normal;safety_concept_1_b_normal-der;safety_concept_2a_b_normal;safety_concept_2a_b_normal-der;safety_concept_2b_b_normal;safety_concept_2b_b_normal-der;safety_concept_3_b_normal;safety_concept_3_b_normal-der;safety_concept_1_b_high;safety_concept_1_b_high-der;safety_concept_2a_b_high;safety_concept_2a_b_high-der;safety_concept_2b_b_high;safety_concept_2b_b_high-der;safety_concept_3_b_high;safety_concept_3_b_high-der;safety_concept_1_b_low;safety_concept_1_b_low-der;safety_concept_2a_b_low;safety_concept_2a_b_low-der;safety_concept_2b_b_low;safety_concept_2b_b_low-der;safety_concept_3_b_low;safety_concept_3_b_low-der
0;0.0;0;0.0;0;0.0;0;0.0;0;0.0;7.276082653204602e-07;0.0;7.273520370516548e-07;0.0;7.275467294267334e-07;0.0;7.273529908729236e-07;0.0;3.164022539196171e-06;0.0;2.9028295745373953e-06;0.0;2.904719487615877e-06;0.0;2.9031127458256527e-06
500;0.0004711920988965568;9.423847739138263e-07;0.00046261033063491443;9.252217849517497e-07;0.00046299193940604845;9.259859750441707e-07;0.0004626125178539063;9.252250357078126e-07;0.00036380413266023015;7.394821186175213e-07;0.0003636760185258274;7.382823277401202e-07;0.00036377336471336673;7.39440084598876e-07;0.0003636764954364618;7.382827373988654e-07;0.0015820112695980855;3.686576780346233e-06;0.0014514147872686975;2.9126758621217406e-06;0.0014523597438079387;2.923550340842779e-06;0.0014515563729128264;2.913528420408155e-06
1000;0.000966058330666461;9.660591447549016e-07;0.000930419890694178;9.30420386924684e-07;0.0009330161103664437;9.330171962334698e-07;0.0009304279061638174;9.304279061638175e-07;0.0007334106786436001;7.521033214172385e-07;0.0007326829346071372;7.491486854848762e-07;0.0007333589127090155;7.521491847355563e-07;0.0007326836160966053;7.491575844568266e-07;0.003422383556764829;4.194784784496314e-06;0.002905638967921166;2.922475846745519e-06;0.00291201189081731;2.9497517802882725e-06;0.0029062060077437507;2.923924979918417e-06
1500;0.0014865026510579894;9.910022800083536e-07;0.0014033884784154836;9.355958765763661e-07;0.0014115845431703115;9.410641598262563e-07;0.00140341305900298;9.356087060019867e-07;0.001109186539048534;7.656540962391752e-07;0.0011069828331209063;7.599811184407205e-07;0.0011091577074226373;7.657545589284103e-07;0.0011069879605810156;7.599780106179836e-07;0.005512597867777672;4.688840233083369e-06;0.004362631061442369;2.932217200097337e-06;0.004382592924831867;2.9828122879992116e-06;0.004363919733531544;2.9343024982263725e-06
2000;0.0020343770451747892;1.0171919751336993e-06;0.0018814952831040699;9.407483245372875e-07;0.0019001922792506846;9.500978315157502e-07;0.0018815350587410857;9.407675293705428e-07;0.0014915889605595636;7.80331287308037e-07;0.0014865527493154616;7.707318645242866e-07;0.0014916103156013278;7.802031456117535e-07;0.0014865563226359772;7.707444897469361e-07;0.007844094138983734;5.169188161463055e-06;0.0058223435705730174;2.941947802531313e-06;0.005867462842816729;3.0223590824214773e-06;0.005824668452356649;2.944661047899736e-06
2500;0.0026115087061053207;1.044604776506007e-06;0.00236468836443013;9.458778014086535e-07;0.002400208890775943;9.600896459169906e-07;0.002364761174832338;9.459044699329351e-07;0.0018811726374467182;7.962524065333573e-07;0.001871345814791508;7.814563641439715e-07;0.001881130008877075;7.956181334177143e-07;0.0018713556899622602;7.814574910476707e-07;0.010408414420434943;5.635902068281163e-06;0.007284752956402159;2.951597326674871e-06;0.007369775594220589;3.0678245099391634e-06;0.007288423139152225;2.9550007002270693e-06
3000;0.003219633317163678;1.073216097852563e-06;0.0028529518539364396;9.509843777601969e-07;0.002913031037110501;9.71011505656206e-07;0.002853058862606567;9.510196208688556e-07;0.002278549896593561;8.136253312436622e-07;0.0022613428093152524;7.921003923901665e-07;0.0022781907450127427;8.119175811907082e-07;0.0022613532430249277;7.921174791090916e-07;0.013197035052395696;6.089345729315316e-06;0.008749800791063793;2.96120455079814e-06;0.00889238326008982;3.118866830288087e-06;0.008755154841525887;2.9653215252406237e-06
3500;0.0038604954138808153;1.103000330473466e-06;0.0033462343011158575;9.5606812412801e-07;0.003439913979666383;9.828357800892653e-07;0.0033463957620635362;9.561130748752961e-07;0.0026844356192582066;8.324971952758314e-07;0.002656497400247042;8.026959056764513e-07;0.002683224684048506;8.291804633082302e-07;0.0026565163538643534;8.027249139500691e-07;0.01620152726253539;6.529947693159531e-06;0.010217448091502325;2.9708450782668144e-06;0.010437949595637812;3.1752463478212245e-06;0.010224834679592003;2.975623591738752e-06
4000;0.0045357042371983024;1.1339309475228192e-06;0.003844515632343813;9.611291110124017e-07;0.0039821388480942;9.95535303674469e-07;0.0038447396966705613;9.611849241676403e-07;0.0030995668243341567;8.5308477775657e-07;0.0030567791732919584;8.132693474553278e-07;0.0030967024769592813;8.474810228564041e-07;0.0030568125849086067;8.132802510640655e-07;0.019413603546328328;6.957822926730834e-06;0.01168769340294819;2.980340201719942e-06;0.012009001238882279;3.236238585627642e-06;0.011697433845814268;2.9859069673080735e-06
4500;0.005246905800858979;1.165980602616029e-06;0.0043477511366392715;9.661674088757771e-07;0.004540868756275603;1.0090833740235749e-06;0.004348058672163585;9.662352604807968e-07;0.0035247871165747023;8.753837544846933e-07;0.003462170854617833;8.237465306462166e-07;0.0035191307900961557;8.666705870643703e-07;0.0034622096877873843;8.237839414632629e-07;0.02282497680177119;7.373402057531759e-06;0.013160446852551069;2.989870219781588e-06;0.013607688535104039;3.301856156778023e-06;0.013172923604858383;2.996171718345248e-06
5000;0.005995586415715387;1.1991212230178342e-06;0.004855910092372211;9.711830881405426e-07;0.0051172531405748525;1.0234537496536846e-06;0.004856320875351828;9.712641750703657e-07;0.003960936223127116;8.996004739670435e-07;0.0038726181443259435;8.341845038152163e-07;0.003950941120054436;8.868821918930965e-07;0.003872675602147627;8.342364317223053e-07;0.026427528965080424;7.777210479000203e-06;0.014635707948380133;2.9993021210627124e-06;0.015236151298408475;3.3714963388064557e-06;0.014651275293454608;3.006417910078445e-06
5500;0.006783275842408298;1.2333240976553566e-06;0.005368968170984838;9.761762191870303e-07;0.005712410387939826;1.0386206474613724e-06;0.005369494672926129;9.762717587138416e-07;0.004408954830058798;9.257043531010918e-07;0.0042880951572109565;8.445992735835227e-07;0.004392630206340687;9.081646357407389e-07;0.004288178454471003;8.446381640215473e-07;0.030213367976979873;8.16906534405879e-06;0.016113410553965073;3.008709578319998e-06;0.01689621515365166;3.445000598804939e-06;0.016132460320269965;3.0166456065885847e-06
6000;0.007611342767396757;1.2685599601903995e-06;0.005886878913482488;9.811468723514458e-07;0.006327345319897913;1.0545587399392983e-06;0.005887548610271103;9.812581017118505e-07;0.004869766312269938;9.538733820752638e-07;0.004708583932975299;8.54919826814436e-07;0.004844717908505414;9.3035357586914e-07;0.004708686556893386;8.549895761899326e-07;0.03417449316037525;8.549856953497305e-06;0.017593525056788514;3.0181168190721537e-06;0.018589611717393196;3.522128548278973e-06;0.017616450165789953;3.0268548708301213e-06
6500;0.008481188281666057;1.3047990673756442e-06;0.00640961341119039;9.860951179238442e-07;0.006963065588487191;1.0712431521544533e-06;0.006410451410281243;9.86223293889422e-07;0.00534438043307647;9.840690990660134e-07;0.005134031115502257;8.652035074402122e-07;0.005307641046124857;9.535884996009235e-07;0.005134168406026507;8.652911017473775e-07;0.03830332812313416;8.919405669726061e-06;0.01907603380938426;3.0274233038285756e-06;0.020317938490467057;3.602387458693075e-06;0.019103216382209486;3.0370457646516143e-06
7000;0.00939406567876208;1.3420112729101164e-06;0.006937137609407677;9.91021026146122e-07;0.007620516820466187;1.088649458506113e-06;0.006938171972181052;9.91167424597293e-07;0.005833785362790555;1.0164022877027846e-06;0.005564411878358143;8.754574505154436e-07;0.005781904643194521;9.77891718923075e-07;0.005564592681781892;8.755431699467799e-07;0.04259220949698176;9.278467475698195e-06;0.020560869846648972;3.0367095166341468e-06;0.022082535676411316;3.6856887890492927e-06;0.020592730593332886;3.0472183488159946e-06
7500;0.010351216763275498;1.3801660970003999e-06;0.007469433092171729;9.95924667210034e-07;0.008300646518818835;1.1067536792806154e-06;0.007470679370349329;9.96090582713244e-07;0.006339021770247593;1.0509548234065467e-06;0.005999704900697542;8.856279733757261e-07;0.006268023464320967;1.003124142721272e-06;0.005999928246197247;8.857462058155837e-07;0.047033848019562924;9.626988614636809e-06;0.022048005910399248;3.0459514326542586e-06;0.023884685393847797;3.771734911228755e-06;0.02208496449448277;3.0573726830205116e-06
8000;0.011353852751091366;1.4192327918255411e-06;0.008006445238352372;1.0008061112552367e-06;0.009004246609559083;1.125532277019122e-06;0.008007942853147708;1.0009928566434634e-06;0.006861168169198306;1.0876292204565356e-06;0.006439862134139377;8.957597877410849e-07;0.006766441732849501;1.0293981341695523e-06;0.006440144142265422;8.959006301969904e-07;0.05162094516718788;9.965501905579152e-06;0.023537403049131402;3.0552148770370827e-06;0.02572550949859033;3.860438613775226e-06;0.02357988985241757;3.067508825916354e-06
8500;0.01240301345087001;1.459180403095341e-06;0.008548149460118528;1.0056654283673496e-06;0.009732157059385118;1.1449621527136297e-06;0.00854993184175357;1.0058743343239495e-06;0.007401251575932931;1.1265539416571797e-06;0.00688485774324074;9.0584002333878e-07;0.0072776581186868965;1.0566762865349184e-06;0.006885209592766109;9.060068597906221e-07;0.056346481806261756;1.0294421045386766e-05;0.02502905457566868;3.0643443053255894e-06;0.027606072930364243;3.951240415802563e-06;0.025077478505257534;3.077626835127994e-06
9000;0.013499760783533984;1.499977827883835e-06;0.009094512430651465;1.0105026885760418e-06;0.010485148364726348;1.165020641845659e-06;0.009096615928997387;1.0107351032219318e-06;0.007960359592193489;1.167791588284147e-06;0.007334659465060719;9.158943896011009e-07;0.007802151197576593;1.0850230921751153e-06;0.007335093999100349;9.160653071929751e-07;0.0612036651248852;1.0613657580770456e-05;0.02652287790790316;3.0734691598064947e-06;0.0295271540227235;4.044219145545051e-06;0.026577702362418968;3.0877267672723824e-06
9500;0.014645128558182235;1.5415938689121854e-06;0.009645518187366383;1.0153179618531387e-06;0.011264004379774933;1.185685510281234e-06;0.00964796487820465;1.0155752503373316e-06;0.008539607365849822;1.211177648431943e-06;0.007789247773134428;9.258613471091257e-07;0.008340429986555145;1.114263264560856e-06;0.007789766940128049;9.260763809372816e-07;0.06618569654310859;1.092382185760024e-05;0.02801885386416678;3.0825511566960034e-06;0.03148955645468995;4.139097758545556e-06;0.02808053340455664;3.0978086779775013e-06
10000;0.01583994746262142;1.5839972854478807e-06;0.010201108924963991;1.0201113181107546e-06;0.012069335658622046;1.2069349500350155e-06;0.010203948622042412;1.0203948622042412e-06;0.009140024699281843;1.2568587944456384e-06;0.00824857256497089;9.357935252006575e-07;0.008892914901463243;1.1445321952358119e-06;0.00824919817100856;9.360404855331507e-07;0.07128610709262966;1.1225309164852358e-05;0.02951694466732064;3.091665014355383e-06;0.033493936157693124;4.235861334617313e-06;0.029585943683513954;3.107872621901136e-06
10500;0.017085138400320242;1.6271568409801427e-06;0.010761262511047887;1.0248828271994447e-06;0.012901826201643278;1.2287475749157061e-06;0.010764537261370577;1.025194024892436e-06;0.00976271023629229;1.304877359332322e-06;0.008712609847171995;9.456756622289747e-07;0.00946009188537404;1.1757785899415643e-06;0.008713357622044511;9.459580215056732e-07;0.07649865737941906;1.1517942246049275e-05;0.03101714892191902;3.1006281321694057e-06;0.035540928990444524;4.333932530808183e-06;0.03109390532228097;3.11791865274892e-06
11000;0.018381439017451352;1.6710413478247119e-06;0.011325946378492336;1.02963255890638e-06;0.013762088293446013;1.2511024160641914e-06;0.01132970106409803;1.0299728240089118e-06;0.010408779346181922;1.3550206193193476e-06;0.009181328026743;9.555077192882529e-07;0.010042419693595971;1.2079916531519471e-06;0.009182215397528937;9.558293854342395e-07;0.08181707494364547;1.1802377971146189e-05;0.03251937666574023;3.1095961843643105e-06;0.0376308792616852;4.433498001378722e-06;0.032604390514959856;3.127946823292229e-06
11500;0.01972959796838356;1.7156197088046712e-06;0.011895144154667695;1.0343605829535462e-06;0.014650749151120338;1.2739789173951844e-06;0.011899410464043645;1.0347313446994474e-06;0.011079237600523584;1.4074461800573552e-06;0.00965469547148569;9.653266081141606e-07;0.010640349940588288;1.241265347681045e-06;0.009655741774595885;9.656549699908917e-07;0.08723544590772932;1.2078981407786867e-05;0.03402361369312354;3.118522983331099e-06;0.03976421004837616;4.534304494249732e-06;0.03411737152673765;3.137957185386164e-06
12000;0.02113028098019814;1.760860956147818e-06;0.012468799468793352;1.0390669689959612e-06;0.015568269468252937;1.297356930952572e-06;0.012473636059802243;1.0394696716501869e-06;0.01177516397523286;1.462176431322082e-06;0.010132698808326839;9.75040315284305e-07;0.011254378865594585;1.2753237488459503e-06;0.010133907202074537;9.754351639784753e-07;0.09274807894701302;1.2347524649378011e-05;0.035529823474150096;3.1274815218582853e-06;0.0419412107773347;4.636375070148586e-06;0.03563282069386632;3.147949789986622e-06
12500;0.022584161445846063;1.8067342877350357e-06;0.01304689069847319;1.0437517866199183e-06;0.01651518704376297;1.321216712188035e-06;0.01305234861361572;1.0441878890892577e-06;0.012497643507274132;1.5189709521668355e-06;0.010615279071048615;9.84729239297649e-07;0.011884864251694658;1.3103835045196618e-06;0.010616682299347075;9.851703523680946e-07;0.09834923667621168;1.2608675969994137e-05;0.03703800480188409;3.1362893484829158e-06;0.044162170720379056;4.739167205316403e-06;0.03715071042364969;3.15792468716754e-06
13000;0.024091688561181115;1.8532091008284675e-06;0.013629386004784201;1.048415105341248e-06;0.017491971746826627;1.3455389151719751e-06;0.013635519050249224;1.048886080788402e-06;0.013247637204628506;1.5779879552578385e-06;0.011102417102855157;9.94369659266043e-07;0.012532269138920051;1.3463625338867385e-06;0.011104037855210209;9.94860916336613e-07;0.10403354783263544;1.286276490602065e-05;0.03854806852615095;3.145104624514925e-06;0.046427108367440455;4.842912311346671e-06;0.03867101319443713;3.1678819261379284e-06
13500;0.025653392491775538;1.9002550234027329e-06;0.01421625354271533;1.0530569946036035e-06;0.018499059595561584;1.3703045877452582e-06;0.014223118455872553;1.0535643300646336e-06;0.014026178876285161;1.6392315852622304e-06;0.01159408197913238;1.0039910197421486e-06;0.013197013917046807;1.3833331697943756e-06;0.01159594482674068;1.004507233303361e-06;0.10979585075159054;1.3109546939395827e-05;0.04006000198411455;3.1538801960939683e-06;0.04873614331576734;4.947388121810934e-06;0.040193701555624045;3.1778215552584444e-06
14000;0.02726976991770444;1.9478419431971588e-06;0.014807481705935465;1.0576775237767681e-06;0.019536920323612653;1.395495166619766e-06;0.014815118076946852;1.058222719781918e-06;0.014834298591199004;1.7024520162666091e-06;0.012090257311908853;1.0135189351212694e-06;0.01387955256839715;1.4210595449982533e-06;0.012092374338164636;1.0141096769668827e-06;0.11563093729169902;1.334967109213327e-05;0.041573769858704944;3.162680778367201e-06;0.051089279068401154;5.052631877639053e-06;0.041718748127658724;3.1877436220575682e-06
14500;0.02894110156333281;1.995940034601927e-06;0.015403007491615682;1.0622767621549814e-06;0.020605822442223354;1.4210924724352952e-06;0.015411489319116662;1.0628613323528732e-06;0.015672897258559065;1.7677982601420697e-06;0.012590889927111434;1.0230192507434471e-06;0.014580220505567464;1.4597206174515165e-06;0.012593297679731158;1.023668617341018e-06;0.12153395534730602;1.3583430549847124e-05;0.04308936796648035;3.1713420231179994e-06;0.05348652734720738;5.1581705924413085e-06;0.04324612560205542;3.1976481732479255e-06
15000;0.030667749333102658;2.044519783486165e-06;0.01600281330267121;1.0668547789552911e-06;0.021706152820214472;1.4470787047798737e-06;0.01601220374610738;1.067480249740492e-06;0.016542943128377566;1.8352588470807842e-06;0.013095959191093444;1.0324724912725459e-06;0.01529943929005374;1.4992421174766112e-06;0.01309868630658988;1.0331844207907816e-06;0.1275002466012754;1.3810589566563228e-05;0.044606713416348504;3.180008165922794e-06;0.05592766632720095;5.264234387792639e-06;0.044775806741413654;3.2075352547422e-06
15500;0.032450039687940996;2.0935520100713197e-06;0.016606868030070693;1.0714116433159215e-06;0.0228382235839691;1.473436437180148e-06;0.016617233078628113;1.0720795534598782e-06;0.017445392260551404;1.9045887079946695e-06;0.013605434827923901;1.041878773132606e-06;0.016037591566913333;1.5396073582608148e-06;0.013608511837672874;1.0426574500678954e-06;0.1335251145968341;1.4031755511797536e-05;0.04612579264285042;3.188636016897776e-06;0.058412575348942945;5.370636572558762e-06;0.04630776437944345;3.2174049116685763e-06
16000;0.034288099454825485;2.1430078899486835e-06;0.017215140588119987;1.0759474242946658e-06;0.024002317533202887;1.5001486120680858e-06;0.01722654919328026;1.0766593245800162e-06;0.018381073465995747;1.9759202717591003e-06;0.014119286607616978;1.051269708879482e-06;0.01679504944905114;1.5808949220812633e-06;0.014122746054580878;1.0520880643459352e-06;0.13960419647137912;1.4247019053906081e-05;0.04764657146943483;3.197225335592339e-06;0.06094103727848914;5.477293199651149e-06;0.04784197142099633;3.2272571883862946e-06
16500;0.03618213029589911;2.192858973335634e-06;0.017827621800235588;1.0804621908672994e-06;0.025198761462524675;1.5271985357298572e-06;0.01784012412147146;1.0812196437255431e-06;0.01935087383403622;2.0491554650781404e-06;0.014637499872895931;1.0605639072027006e-06;0.017572221305896717;1.6228398671782306e-06;0.01464136090047394;1.0614766192550453e-06;0.14573323417476566;1.4456841226524092e-05;0.049169015724502906;3.205853888449583e-06;0.06351278791378213;5.584302295758204e-06;0.04937840084210199;3.2370921285007186e-06
17000;0.038132297438842104;2.2430772026609913e-06;0.018444245821859717;1.0849560119260143e-06;0.026427666752405276;1.5545698732424018e-06;0.018457930048335316;1.085760591078548e-06;0.020355625092139763;2.1243597645733232e-06;0.015160019824468842;1.0698342781499894e-06;0.018369382788840788;1.6656455247884006e-06;0.015164328478966498;1.0708234669166516e-06;0.1519082336740815;1.4660766288494084e-05;0.05069312832860188;3.2143203978374908e-06;0.06612760175798277;5.691136058710629e-06;0.05091702569001039;3.246909774878313e-06
17500;0.04013858741800755;2.293634928565979e-06;0.019064997493461876;1.0894289562778727e-06;0.02768928571251398;1.582246643402815e-06;0.019079939311656805;1.0902822463803889e-06;0.021396183638962184;2.2012004166690286e-06;0.015686827609111012;1.0790590548450787e-06;0.01918690711111731;1.709227483752127e-06;0.01569162105302717;1.080128955977293e-06;0.1581250712627317;1.4859548046104652e-05;0.052218816549312215;3.222803786743125e-06;0.06878499919791763;5.7981310626938545e-06;0.05245781908323923;3.256710169661241e-06
18000;0.042201051402650576;2.344504924403416e-06;0.019689846445923663;1.0938810926432811e-06;0.028983794144302764;1.6102132136554161e-06;0.01970612440080339;1.0947846889335216e-06;0.022473235203126093;2.279876085189905e-06;0.01621789362984685;1.0882383846965215e-06;0.020025123458512113;1.7535676642057983e-06;0.016223211043883017;1.0893934316427456e-06;0.1643800117389229;1.505342165638725e-05;0.053746072942826593;3.231250059930308e-06;0.07148465250901614;5.905102052529653e-06;0.054000754211626534;3.2664933542820054e-06
18500;0.04431966009452114;2.395660399314169e-06;0.020318762359690247;1.0983124896544857e-06;0.030311342655420192;1.6384542950209767e-06;0.020336457955661982;1.0992679976033503e-06;0.02358755514997282;2.3603578035085817e-06;0.016753188355011647;1.0973723822304006e-06;0.020884349586130724;1.7986477150804563e-06;0.01675907102992871;1.098617235711304e-06;0.17066948175282257;1.524200647032135e-05;0.055274864472082984;3.239659046103179e-06;0.07422614145115329;6.011989725121625e-06;0.05554580433638829;3.2762593694772715e-06
19000;0.046494404650314874;2.447075009956363e-06;0.020951736455566743;1.1027232158540918e-06;0.031672128552532056;1.6669549370323725e-06;0.020970912765581693;1.103732250820089e-06;0.024739896516795146;2.442350861097783e-06;0.0172926823030193;1.1065034915418558e-06;0.021764891649838934;1.8445799419616525e-06;0.017299173745640366;1.1078007066069368e-06;0.17698981231540178;1.542595980013073e-05;0.05680515813778002;3.248115129863158e-06;0.07700901291384422;6.118929992021223e-06;0.0570929427901808;3.286008255302409e-06
19500;0.04872506447333552;2.498722870959516e-06;0.02158870352574968;1.1071133396935958e-06;0.03306613853253388;1.695700522680581e-06;0.021609461768322534;1.1081775265806428e-06;0.025930860193563405;2.5260169396829764e-06;0.01783636684211702;1.1155201470866903e-06;0.02266710807953163;1.8910007601561698e-06;0.017843492080494266;1.1169441794123643e-06;0.1833376733505621;1.5605299915325323e-05;0.0583369608559108;3.256396878882401e-06;0.0798328715304676;6.225371667101299e-06;0.05864214297716799;3.295740051145032e-06
20000;0.05101152360151143;2.5505785641724986e-06;0.022229649316934202;1.1114829295319444e-06;0.03449350482745333;1.7246767633747266e-06;0.022252078049009985;1.1126039024504993e-06;0.027161117767350147;2.6112391713350235e-06;0.01838417850237876;1.1245233518875778e-06;0.023591176700305246;1.9382031585216386e-06;0.0183919990778906;1.1260479859012924e-06;0.18970980361901804;1.578045911138683e-05;0.059870175146724665;3.2647030579218177e-06;0.0826970627157537;6.331716179710166e-06;0.06019337837309309;3.305454795738347e-06
20500;0.053353580293440186;2.6026171467712163e-06;0.02287454419498182;1.1158320536341061e-06;0.03595428637055413;1.7538696939196058e-06;0.022898734839095564;1.1170114555656374e-06;0.028431275265691985;2.6980811714146227e-06;0.018936103459306953;1.1334825665119741e-06;0.02453741603296918;1.986073774842934e-06;0.018944667934082067;1.1351124545707442e-06;0.19610317927519189;1.5950891401490397e-05;0.06140479750374566;3.2729733126000403e-06;0.08560111364060285;6.437783306092235e-06;0.06174662252535475;3.315152527174954e-06
21000;0.05575107128175439;2.654814158288862e-06;0.023523358596451795;1.1201607801696742e-06;0.037448520641731056;1.7832656675138813e-06;0.023549405515323366;1.121400262634446e-06;0.02974196090716246;2.7861899876503382e-06;0.019492112870988544;1.142397938930647e-06;0.0255060863611479;2.0345940209711172e-06;0.019501471997107597;1.1441379106731232e-06;0.2025146147178843;1.611736124039555e-05;0.062940796028298;3.281207538061619e-06;0.08854446458345978;6.543532017121229e-06;0.0633018490530875;3.3248332829195044e-06
21500;0.058203592125005796;2.707145626628815e-06;0.024176082740268088;1.1244691772114754e-06;0.03897628920804822;1.8128513507719561e-06;0.02420406359870268;1.1257703999396596e-06;0.03109362252414132;2.8757780277721418e-06;0.020052177965669257;1.1513072889607252e-06;0.026497436106229077;2.083862918214583e-06;0.02006238476573125;1.1531246762474926e-06;0.20894129473714823;1.6280047493935495e-05;0.06447813889013898;3.28949087211096e-06;0.09152653382255004;6.6491164844728634e-06;0.06485903164724623;3.3344970998223324e-06
22000;0.060710880342442604;2.759588073117515e-06;0.02483265455015541;1.1287573127342107e-06;0.040537481267542017;1.8426137187722522e-06;0.02486268275348669;1.130121943340304e-06;0.032486802359798006;2.9667119586960327e-06;0.020616288500823914;1.1601103802623804e-06;0.027511759053071603;2.133548666354289e-06;0.020627379888386126;1.1620730701512655e-06;0.2153805313832334;1.6438520532178542e-05;0.06601683420152955;3.297597575817144e-06;0.09454680677238338;6.753993200497086e-06;0.06641814407069488;3.344144014130935e-06
22500;0.06327264552298997;2.8121185166520345e-06;0.02549305953706176;1.1330252546131044e-06;0.042132122919507964;1.8725400501345017e-06;0.02552523678615722;1.1344549682736541e-06;0.03392196884661572;3.0590732477354246e-06;0.02118438510580896;1.1688986146669423e-06;0.028549184547830377;2.183917548657089e-06;0.021196431162123722;1.170983408090685e-06;0.22182952300563527;1.659341561512512e-05;0.06755678451322508;3.305731836594291e-06;0.09760451912759723;6.8585896556609255e-06;0.0679791601582985;3.353774061504312e-06
23000;0.06588840188253738;2.8647144769945965e-06;0.02615726878923106;1.1372730706225824e-06;0.04376017380226786;1.9026179221283969e-06;0.02619169964441565;1.1387695497572023e-06;0.03539962057677883;3.152459852551081e-06;0.021756453213941054;1.1776442523351834e-06;0.029609968789591993;2.2348641807894644e-06;0.021769512531568273;1.1798560026521489e-06;0.2282857760777291;1.6744709181616905e-05;0.06909798812485057;3.313831346572968e-06;0.10069909928281054;6.962735799668134e-06;0.06954205381701978;3.3633872770237772e-06
23500;0.0685577731577297;2.9173539772638533e-06;0.026825253481632075;1.1415008284349635e-06;0.04542157546237881;1.9328352058158254e-06;0.02686204541618003;1.1430657623906395e-06;0.036920052561722455;3.247130892795444e-06;0.022332464659069347;1.1863474646265507e-06;0.03069431375066565;2.2863703669872945e-06;0.022346598087876757;1.1886911633320225e-06;0.2347468412031769;1.6892778306389017e-05;0.07064041425862043;3.321896058819317e-06;0.10382989657085923;7.066404071157401e-06;0.07110679902601853;3.3729836952049383e-06
24000;0.07128030774582227;2.97001554567048e-06;0.027496984865639642;1.1457085956191697e-06;0.04711625194090353;1.9631800612287058e-06;0.02753624832858829;1.1473436803578454e-06;0.03848367588650178;3.3430458747673926e-06;0.02291239135996905;1.1950084038583996e-06;0.03180240964946203;2.3384179747763164e-06;0.022927662067703972;1.1974891965671542e-06;0.24121046718308622;1.7037084134051464e-05;0.07218403223117055;3.3300073568193217e-06;0.10699624660451984;7.1697520191426624e-06;0.07267336983675451;3.382563350011797e-06
24500;0.07405559180189453;3.022678216542439e-06;0.028172457029673994;1.1498964396394592e-06;0.048844184487102406;1.9936409325842957e-06;0.028214282747007775;1.1516033774288888e-06;0.040090872476926345;3.4398785033351548e-06;0.02349620531178442;1.2036694030439992e-06;0.03293443497366744;2.3911213701080645e-06;0.02351267885217324;1.2062504057646257e-06;0.2476742477384059;1.7178327298799985e-05;0.07372884923039287;3.3379477121118813e-06;0.11019755433652445;7.272268308478491e-06;0.07424174037309458;3.392126274865775e-06
25000;0.07688300291282375;3.0753215306831316e-06;0.028851602958141785;1.154064427854175e-06;0.05060513884427245;2.024206543539707e-06;0.028896123174050888;1.1558449269620356e-06;0.04174185786338726;3.5378239635466455e-06;0.024083899181595703;1.2122169774078568e-06;0.034090620543082484;2.444106237104194e-06;0.02410162296585253;1.2149750913310647e-06;0.2541360967422387;1.7316440655017685e-05;0.0752747715646462;3.3459151080443665e-06;0.11343299539972702;7.374375761195018e-06;0.0758118848314218;3.4016725026589933e-06
25500;0.07976205062037996;3.1279255351036825e-06;0.029534411646926252;1.1582126275145119e-06;0.052399047150910275;2.054865892487186e-06;0.029581744248597185;1.1600684019057719e-06;0.043436932172644556;3.6367575236413744e-06;0.024675410214564576;1.2207553197288766e-06;0.03527101311248653;2.4976812296842817e-06;0.02469446907573598;1.2236635507021373e-06;0.26059395075098013;1.7451811150667332e-05;0.07682179762095201;3.3538488891987586e-06;0.11670193451442679;7.475918985132962e-06;0.0773837774807484;3.4112020657645233e-06
26000;0.08269216879188866;3.1804707821686396e-06;0.030220854989284264;1.1623411057633037e-06;0.054225770452418554;2.085608247891621e-06;0.030271120744821457;1.1642738748008253e-06;0.04517632613952386;3.736744015386711e-06;0.025270726555286054;1.229252581640609e-06;0.03647580585362717;2.551728508522299e-06;0.02529119199023109;1.2323160783715914e-06;0.2670459381185576;1.7583807566882656e-05;0.07836989771524275;3.361749056257557e-06;0.1200036669030742;7.576880282065718e-06;0.07895739266283117;3.420714996049028e-06
26500;0.08567283843607149;3.2329383281925277e-06;0.030910904969604705;1.166449929633826e-06;0.05608515523721811;2.116423143671575e-06;0.030964227571228388;1.1684614177822034e-06;0.046960291964047704;3.837434672329345e-06;0.02586982079317735;1.2377089362772142e-06;0.037705131931054306;2.6062308481922907e-06;0.025891766658151513;1.240932965919666e-06;0.27348999970830173;1.7713185513649792e-05;0.07991904227852992;3.369615567558087e-06;0.12333748033534031;7.677243459994718e-06;0.08053270479229034;3.4302113248823947e-06
27000;0.08870332411081816;3.285309731522922e-06;0.03160453365502907;1.1705391660486238e-06;0.05797703395114313;2.1473003746250638e-06;0.03166103976969339;1.1726311025812365e-06;0.048788905773909604;3.939051370186946e-06;0.026472665607128153;1.2461245413618715e-06;0.038959113216163514;2.661171178330284e-06;0.026496168167715346;1.2495145020418309e-06;0.27992440291464604;1.783984019743416e-05;0.08146920183780593;3.3775463826238514e-06;0.1267026561331993;7.777213438610079e-06;0.08210968835673058;3.439691083149027e-06
27500;0.09178303957506741;3.3375670501440356e-06;0.032301737629571226;1.174608881818344e-06;0.05990130397792086;2.1782299919011234e-06;0.03236153251450971;1.1767830005276258e-06;0.050662340455933756;4.0414649333551795e-06;0.027079233758664934;1.2545436926286527e-06;0.040237860370716576;2.716671277653172e-06;0.02710437174554921;1.2580609725766905e-06;0.2863474197056834;1.7964164215208552e-05;0.08302039202513659;3.3852770618383476e-06;0.130098566052511;7.876185080828717e-06;0.0836883179168647;3.4491543012583786e-06
28000;0.09491132379566325;3.389692838833134e-06;0.0330024472888181;1.1786591436406014e-06;0.06185763692473602;2.209202298518192e-06;0.033065681111442036;1.1809171825515013e-06;0.05258069788641417;4.144749085758317e-06;0.027689519564022685;1.2628466316801298e-06;0.04154153948977149;2.7723379899595377e-06;0.027716352755697914;1.2665726605340765e-06;0.2927575057781906;1.8085452711474283e-05;0.084572507041662;3.3930499046747424e-06;0.13352431840043535;7.9746885878004e-06;0.08526856810663987;3.458601009155921e-06
28500;0.09808756988438606;3.4416701459005943e-06;0.03370665406521481;1.1826900180988504e-06;0.06384588761412756;2.2402078449301356e-06;0.03377346099678629;1.1850337191854838e-06;0.0545441055295467;4.248541516414951e-06;0.028303459071605617;1.27114393183781e-06;0.04287012489070681;2.8285015310367547e-06;0.02833208669863991;1.2750498461226504e-06;0.2991529061205874;1.8204503603304986e-05;0.08612555262552146;3.400790259486335e-06;0.13697925526526467;8.072546428797313e-06;0.08685041363336637;3.4680312363329215e-06
29000;0.10131095191404177;3.493482509542917e-06;0.03441433065178255;1.1867015716612819e-06;0.06586583843592435;2.271237424640718e-06;0.03448484773643591;1.1891326805667556e-06;0.05655250983934518;4.353084021923329e-06;0.028921042152400076;1.2794016157815332e-06;0.044223746549280636;2.885038596509859e-06;0.028951549210308517;1.2834928067770738e-06;0.3055321928435342;1.832118089241764e-05;0.08767950028503375;3.408498132906494e-06;0.14046264278070786;8.169749163935922e-06;0.08843382927784836;3.477445011836442e-06
29500;0.10458080503594036;3.5451139538365317e-06;0.03512544983705489;1.1906938706797294e-06;0.06791726030249393;2.3022820698672178e-06;0.035199817024954345;1.1932141364391304e-06;0.058605962936816185;4.4582457635017264e-06;0.02954224214626091;1.2876198585716284e-06;0.045602472239697094;2.9419333176267516e-06;0.029574716061118812;1.2919018171854136e-06;0.31189392800297133;1.8435878333243972e-05;0.08923432164497914;3.4162594319584658e-06;0.14397374508346486;8.266480030591327e-06;0.09001878989451666;3.4868423642796464e-06
30000;0.10789639170836353;3.5965489843989525e-06;0.035839984498344704;1.194666981388603e-06;0.06999991309686382;2.3333330472537515e-06;0.03591834468465409;1.1972781561551363e-06;0.06070444592557755;4.564106840129777e-06;0.030167032486719595;1.2957988228868013e-06;0.04700635918228641;2.999170034261883e-06;0.030201563155000468;1.3002771493156478e-06;0.31823684791482315;1.8547836498737245e-05;0.09079002756447134;3.423841135550681e-06;0.14751190705442957;8.362212536918719e-06;0.09160527041156379;3.4962233218516805e-06
30500;0.11125703328765889;3.647772583742473e-06;0.036557932428724675;1.1986209699038299e-06;0.0721136245081672;2.3643818536348977e-06;0.036640406664682025;1.2013248086780993e-06;0.06284796855720483;4.6702998215545144e-06;0.030795386695569856;1.3039386573746351e-06;0.04843545416747772;3.0567332941260196e-06;0.030832066528436262;1.308619072442728e-06;0.32455946365269295;1.865788204291308e-05;0.09234652281671017;3.4314576342639197e-06;0.15107625036363126;8.457417586358742e-06;0.0931932458310809;3.5055879123269684e-06
31000;0.11466183436348128;3.6987702063443517e-06;0.037279223694798344;1.2025559022218215e-06;0.07425799801243833;2.3954202118499905e-06;0.03736597904011115;1.2053541625842307e-06;0.0650363590398132;4.77707945605131e-06;0.0314272783766666;1.312095080715761e-06;0.04988979368185581;3.114782174606432e-06;0.03146620234950666;1.3169278531743496e-06;0.33086060857977795;1.87658542668247e-05;0.09390381004348357;3.4390427110452418e-06;0.15466610168845737;8.551942339800831e-06;0.09478269122919641;3.5149361630747943e-06
31500;0.11811006737101176;3.749527773456274e-06;0.03800385113154375;1.2064718442184483e-06;0.07643282527345524;2.4264400666085517e-06;0.0380950380110387;1.2093662860647206e-06;0.06726955684050612;4.884315751551299e-06;0.03206270812834532;1.3201159285890225e-06;0.05136948684913151;3.1728242687934334e-06;0.03210394691693999;1.325203755477486e-06;0.3371390947315698;1.8872143704582984e-05;0.09546186179227148;3.4465964092081157e-06;0.15828072506657706;8.6457822166777e-06;0.09637358175621628;3.5242681010684065e-06
32000;0.12160093525761839;3.8000316676746887e-06;0.03873178822277908;1.2103688616480362e-06;0.07863782732148052;2.4574335804070855e-06;0.038827559901690636;1.2133612469278324e-06;0.06954743183824379;4.991969881712974e-06;0.03270160284678287;1.3281424590059894e-06;0.05287440580625303;3.231287138783215e-06;0.032745276659168744;1.333447040704229e-06;0.34339389786175767;1.897595462728092e-05;0.09702065074184076;3.454118744731785e-06;0.16191938583590418;8.738933347709995e-06;0.09796589263676592;3.533583752894953e-06
32500;0.1251337026138736;3.850268727292577e-06;0.03946300855169558;1.2142470201423844e-06;0.0808727163723741;2.4883931294975634e-06;0.03956352115953257;1.2173391126010023e-06;0.07186982743655677;5.100168125880085e-06;0.03334395788267668;1.33613095954847e-06;0.05440462318191836;3.290018949845611e-06;0.033390168133391754;1.3416579676168343e-06;0.3496237616628432;1.9078129016229353e-05;0.09858014969002991;3.4617035776057937e-06;0.16558135114949812;8.831601453929264e-06;0.09955959916993383;3.5428831447629034e-06
33000;0.1287074237015569;3.900226240452076e-06;0.040197485795478924;1.2181063852097868e-06;0.08313719621519614;2.5193112999077434e-06;0.040302898354387065;1.2212999501329413e-06;0.0742366373979446;5.208434581251743e-06;0.033989747415230455;1.3440815966764735e-06;0.055960136536227306;3.349005618524567e-06;0.034038598024642056;1.349836792413967e-06;0.3558277425548863;1.9178487701925467e-05;0.10014037385040137;3.469094615002447e-06;0.16926597762568502;8.923214307249417e-06;0.10115467672941603;3.5521663025133803e-06
33500;0.13232132283260925;3.949891939116538e-06;0.040935217897343924;1.2219470222340803e-06;0.08543103746096341;2.550180883513481e-06;0.041045668177557386;1.2252438261957428e-06;0.07664752635386082;5.317133579002184e-06;0.034638945716580445;1.3519945256996412e-06;0.057540933939652976;3.4082332935311115e-06;0.03469054314486111;1.3579837687550707e-06;0.36200486741355264;1.9277413995438756e-05;0.10170122294206821;3.4765287764206885e-06;0.1729723864826697;9.014296280013783e-06;0.10275110076366278;3.5614332516256185e-06
34000;0.1359745589609518;3.999253992879455e-06;0.0416761364891562;1.225768996473708e-06;0.08775379743160643;2.5809948741631307e-06;0.04179180744095746;1.229170807086984e-06;0.07910232057530013;5.42610744486242e-06;0.035291527146937854;1.3599223410702666e-06;0.05914699412302153;3.4678520375360455e-06;0.03534598043197864;1.3660991477855425e-06;0.36815431556252454;1.937409257690129e-05;0.10326270371620092;3.4839325942117503e-06;0.17669992245266866;9.1046830129183e-06;0.10434884679602517;3.570684017228607e-06
34500;0.13966635372188962;4.048301002626877e-06;0.042420234922090364;1.229572373060793e-06;0.09010521701277709;2.61174646385403e-06;0.042541293076248425;1.2330809587318384e-06;0.08160076545244158;5.5354818845873205e-06;0.03594749144936418;1.3677207279523644e-06;0.06077836362974773;3.527397907042626e-06;0.036004886948998525;1.3741831781615098e-06;0.37427503395482814;1.9469368256087455e-05;0.10482478986368514;3.4913061185313517e-06;0.18044786556795842;9.19437388048281e-06;0.10594789042490407;3.579918624107378e-06
35000;0.14339572820303026;4.09702199406914e-06;0.043167487459094926;1.2333572170002332e-06;0.09248497077814562;2.6424290389611274e-06;0.043294102133981494;1.2369743466851856e-06;0.08414265661527001;5.644795346646598e-06;0.03660676874875377;1.3755241781402191e-06;0.06243486784693852;3.587276748600672e-06;0.03666723988309082;1.382236106074023e-06;0.3803662688503088;1.9563049120480424e-05;0.10638745520783839;3.4986493761625675e-06;0.18421549993721636;9.283368710087678e-06;0.10754820732389926;3.5891370967119693e-06
35500;0.14716187189176239;4.145406411156715e-06;0.04391786846560467;1.2371235931688102e-06;0.09489272677349136;2.673036176517637e-06;0.04405021178274712;1.2408510361337218e-06;0.08672757025033513;5.7544076555480395e-06;0.03726935409007513;1.3832909540489508e-06;0.06411652064637421;3.6473451915550915e-06;0.03733301654468959;1.3902581752731843e-06;0.38642723140990276;1.965550778833295e-05;0.10795067369402246;3.5060607944587205e-06;0.18800211408824505;9.37188648321727e-06;0.10914977324195971;3.5983394591664246e-06
36000;0.15096391375433177;4.193444109394277e-06;0.04467135240525406;1.2408715663143126e-06;0.09732814684952094;2.7035616405476835e-06;0.04480959930833061;1.2447110918980724e-06;0.08935524118101135;5.864167342329348e-06;0.037935222386911584;1.3910212244929162e-06;0.06582326570051236;3.707590771669083e-06;0.03800219436659675;1.398249627092453e-06;0.3924572735757686;1.9745924051205638e-05;0.10951446327886481;3.5132701462324887e-06;0.19180709009393374;9.459328132116509e-06;0.11075256400353511;3.6075257352745908e-06
36500;0.15480097699518408;4.241125349066452e-06;0.045427913835026784;1.2446012010546761e-06;0.09979088698389574;2.73399937845078e-06;0.045572242112874015;1.2485545784349046e-06;0.0920253278085762;5.974197227702682e-06;0.038604348649410015;1.3987151494222979e-06;0.06755503822011073;3.7680012632663167e-06;0.03867475090309208;1.4062107004719732e-06;0.39845551984268623;1.983513443367403e-05;0.1110787214047719;3.5205282319819835e-06;0.1956295710583595;9.546250894455268e-06;0.11235655550872721;3.6166959485300382e-06
37000;0.158672268920066;4.288440788387704e-06;0.04618755563488612;1.2483125618771398e-06;0.10228068320097908;2.7643435174379878e-06;0.04633811771404459;1.252381559839043e-06;0.09473753769329132;6.084056180706286e-06;0.03927670798047641;1.406372878894892e-06;0.0693117651170672;3.828564674556585e-06;0.03935066382904906;1.414141631982523e-06;0.4044213776585637;1.9922939368156957e-05;0.11264345763342391;3.5277570219387257e-06;0.19946893202173827;9.632483338285077e-06;0.11396172373344263;3.625850122123376e-06
37500;0.16257675193455445;4.335381476588376e-06;0.04695020272717088;1.2520057131374122e-06;0.10479702964936076;2.794588361019571e-06;0.04710720374420925;1.25619209984558e-06;0.09749137153277058;6.194093512946529e-06;0.03995227557148585;1.4140538398853132e-06;0.07109336516661631;3.889453203249095e-06;0.04002991093905692;1.422042655848204e-06;0.4103542160495031;2.0009697919307132e-05;0.11420864677007239;3.534956573674239e-06;0.20332448310877835;9.718027410453762e-06;0.11556804472954617;3.6349882789481686e-06
38000;0.16651360561410622;4.381938846948116e-06;0.0477158528953147;1.2556807190588622e-06;0.10733963619304672;2.824728385543904e-06;0.04787947794961573;1.2599862618319929e-06;0.10028648295325415;6.304165622121164e-06;0.040631055157086496;1.421593918211843e-06;0.07289983460980233;3.950145981137995e-06;0.04071247014654845;1.4299140039700498e-06;0.41625353305762436;2.0094597480423343e-05;0.11577426375357436;3.54212692493544e-06;0.2071955403639715;9.802885333749744e-06;0.11717549462501382;3.6441104416108828e-06
38500;0.17048193861184152;4.428104709787256e-06;0.048484481272680416;1.259337643731719e-06;0.10990813912486946;2.8547582367874237e-06;0.04865491818957963;1.26376410882025e-06;0.10312245446521606;6.41439064270317e-06;0.041312971685741495;1.429146658330518e-06;0.07473092510601656;4.011107321003849e-06;0.04139831948293409;1.4377559059487771e-06;0.4221186081995375;2.017845681299461e-05;0.11734028364761402;3.5493679391748214e-06;0.2110814259689202;9.887281324731462e-06;0.1187840496240873;3.653216632435848e-06
39000;0.17448094020078608;4.4738712454262425e-06;0.04925606309399869;1.2629765511122765e-06;0.11250217044256117;2.8846727265952817e-06;0.04943350243567826;1.2675257034789297e-06;0.10599891593308051;6.524352282284461e-06;0.041998023867191564;1.4366641944550507e-06;0.07658660188611942;4.072177477306833e-06;0.04208743709674201;1.4455685891067838e-06;0.42794898555327693;2.026107307871711e-05;0.11890672569682517;3.5564042081509912e-06;0.21498155591079585;9.970607328091773e-06;0.12039368600742782;3.6623068734744396e-06
39500;0.17850957384614094;4.519230997122479e-06;0.05003057369152446;1.2665975050221379e-06;0.11512135812303544;2.914466829572466e-06;0.05021520877095043;1.2712711081253274e-06;0.10891530493967891;6.6343847086983596e-06;0.04268618743585516;1.4441466892708745e-06;0.07846675350714077;4.133345799526723e-06;0.04277980125276387;1.4533522785118747e-06;0.4337441692575066;2.0342789552528663e-05;0.12047348761107785;3.563492216270796e-06;0.21889511123645736;1.0053434575470035e-05;0.12200438013227108;3.6713811865105706e-06
40000;0.18256700831869552;4.564176863993459e-06;0.05080798849072212;1.2702005691474496e-06;0.11776532638737586;2.9441356798250324e-06;0.0510000153891026;1.275000384727565e-06;0.11187120427721058;6.744353353065788e-06;0.04337743822235905;1.451594297630308e-06;0.08037126129389852;4.194601865158937e-06;0.043475390331207314;1.461107196997958e-06;0.43950378085635;2.04228114848651e-05;0.12204058055152871;3.5705519426500166e-06;0.2228215046843394;1.0135589123791065e-05;0.12361610843258161;3.6804395930680564e-06
40500;0.18665234840197703;4.608702093934602e-06;0.05158831440674203;1.2737858070381608e-06;0.12043378903609395;2.9736745677510867e-06;0.0517879005937213;1.2787135949066987e-06;0.11486613148790421;6.854235182680043e-06;0.04407175215018951;1.4590597245455656e-06;0.0822999995052137;4.256097212635248e-06;0.04417418282685368;1.4688335651881852e-06;0.4452272351671252;2.050193211349501e-05;0.12360798040686852;3.57758345206968e-06;0.22676008563652225;1.0217074536258444e-05;0.1252288474192075;3.6894821144180973e-06
41000;0.1907647752385758;4.652800276539585e-06;0.05237147118651448;1.2773532821073002e-06;0.12312619798667504;3.0030789368811996e-06;0.05257884279749187;1.2824107999388262e-06;0.11789958933937286;6.96418231401759e-06;0.04476913035318605;1.4663970032189473e-06;0.08425290971228432;4.317372538048489e-06;0.044876157348222354;1.4765316015162267e-06;0.45091419194863497;2.0579949000484066e-05;0.12517566320027967;3.5845867925910743e-06;0.23071021055625313;1.0297894531882706e-05;0.12684257368003538;3.6985087715855094e-06
41500;0.1949032642360457;4.696465336030548e-06;0.053157460338738326;1.2809030576302572e-06;0.12584224426971943;3.0323443807678403e-06;0.053372820521423385;1.28609206075719e-06;0.12097114337892806;7.073699482805711e-06;0.045469504195502206;1.4737430887473816e-06;0.08622972038198731;4.378838695922276e-06;0.045581292616740834;1.4842015222478445e-06;0.4565642709119283;2.0657187993972293e-05;0.12674360508204444;3.591660583039312e-06;0.2346712431143261;1.0378271969670478e-05;0.12845726388014508;3.707519585354111e-06
42000;0.19906698256322294;4.73969152420512e-06;0.053946257852803464;1.2844351967440862e-06;0.12858154027493865;3.0614666399234396e-06;0.05416981239407972;1.289757437954279e-06;0.12408013636315395;7.18320250417021e-06;0.04617287055609745;1.4810552169911743e-06;0.08823034671177485;4.440354360608961e-06;0.04628956746592086;1.4918435415024618e-06;0.46217719792113515;2.0732880322941748e-05;0.12831182536830135;3.598531813929775e-06;0.23864263810691078;1.0457605260776437e-05;0.13007289476196382;3.716514576275742e-06
42500;0.20325504043429518;4.782473413406687e-06;0.054737839818607956;1.2879497624468216e-06;0.13134369593394865;3.0904415988066795e-06;0.05496979715081686;1.293406991783926e-06;0.12722609124211826;7.292536345136508e-06;0.046879205879182755;1.4883335517023587e-06;0.0902546368896995;4.501910360507008e-06;0.047000960840540604;1.4994578712743982e-06;0.4677525058163603;2.080778761993567e-05;0.12988022418242062;3.6054554894378096e-06;0.2426236254834428;1.0536463538871916e-05;0.13168944314542108;3.7254937646736055e-06
43000;0.20746655050578708;4.824805889524023e-06;0.05553218242314767;1.291446817596801e-06;0.13412831894393099;3.1192652828565616e-06;0.05577275363302655;1.297040782163408e-06;0.1304084589674701;7.401842350562629e-06;0.04758848670754036;1.495578250402278e-06;0.09230243292750423;4.563497739109488e-06;0.0477154517958329;1.50704472145353e-06;0.47328995222646836;2.0881710833604146e-05;0.13144881324351557;3.6123518613264513e-06;0.24661365976109115;1.061467449950001e-05;0.13330688592810208;3.734457170651191e-06
43500;0.21170071669107735;4.866684145025896e-06;0.05632928963677928;1.29492642491201e-06;0.13693509513527144;3.147933855573862e-06;0.05657866078738571;1.3006588686755335e-06;0.1336267487155229;7.5106648676115295e-06;0.04830068967989682;1.5027894637447226e-06;0.09437357082506949;4.625107749553456e-06;0.04843301949667932;1.5146042998462786e-06;0.4787892556818487;2.095467616675238e-05;0.1330175694915841;3.619221000907195e-06;0.25061213514809394;1.0692242665378367e-05;0.134925200085402;3.743404814096264e-06
44000;0.21595650514368975;4.908103672035963e-06;0.057129088341072005;1.2983886469694392e-06;0.1397634851276828;3.1764436156494648e-06;0.057387497665112454;1.3042613105707376e-06;0.13688026828585326;7.61938962909694e-06;0.049015791527997905;1.5100227427307439e-06;0.09646788073295819;4.6869010426169984e-06;0.04915364321681036;1.5221368121962024e-06;0.48425015686275813;2.1027071497634243e-05;0.13458647000154092;3.6260629654502515e-06;0.2546184535988371;1.0769172634369126e-05;0.13654436267067882;3.752336714688539e-06
44500;0.22023310868081128;4.949060255452872e-06;0.05793157792052696;1.3018335462044506e-06;0.1426131575533537;3.204790994139177e-06;0.058199243421227884;1.3078481667691659e-06;0.1401684910520991;7.727874523179619e-06;0.049733795419383164;1.5171235490390108e-06;0.09858526354887351;4.748397293307357e-06;0.04987730233801153;1.529642462204564e-06;0.48967251127602834;2.1097935593235377e-05;0.1361554919770044;3.632877796373737e-06;0.2586320248746707;1.0845469063304591e-05;0.13816435081540662;3.761252891903418e-06
45000;0.2245296552284244;4.989549966120186e-06;0.05873673510223458;1.3052611849101547e-06;0.14548371381205683;3.2329725516844914e-06;0.0590138773138241;1.3114194958627576e-06;0.1434908260582119;7.83610314068863e-06;0.05045463103779575;1.5242373093072833e-06;0.10072540119622946;4.8100315212607015e-06;0.05060397634933559;1.5371214515500107e-06;0.4950559395203063;2.1168199626896808e-05;0.13772461274336248;3.639781767203268e-06;0.26265226659404395;1.0921396157256101e-05;0.13978514172932713;3.770153365020577e-06
45500;0.22884535659870817;5.029569154050313e-06;0.05954453671573886;1.3086716252368166e-06;0.14837475415297996;3.260984975778892e-06;0.05983137870333839;1.3149753561173273e-06;0.14684667317218883;7.944246116921096e-06;0.05117829727692182;1.5313184699967533e-06;0.10288817077948706;4.8716565328795384e-06;0.05133364484632045;1.5445739799090831e-06;0.5004003178566313;2.123760500492101e-05;0.1392938598597849;3.6464514255138327e-06;0.2666786999451346;1.0996237756622302e-05;0.14140671270060207;3.7790381531270757e-06
46000;0.23317921298065758;5.069114441706481e-06;0.060354959690326844;1.3120649291912506e-06;0.15128587786169478;3.2888250780791716e-06;0.060651727051833144;1.3185158054746336e-06;0.1502355031740839;8.051778521252916e-06;0.05190477137597863;1.538367189545157e-06;0.10507338113125987;4.933264712267358e-06;0.05206628753021323;1.5520002449759325e-06;0.5057054682116038;2.130651439474135e-05;0.1408631214256163;3.653189909705503e-06;0.27071058762883393;1.1070673523035073e-05;0.14302904109596368;3.787907275124279e-06
46500;0.23753043058279774;5.108182717346348e-06;0.06116798105202326;1.315441158636248e-06;0.15421668344031284;3.3164897917612555e-06;0.06147490192228217;1.3220409015544553e-06;0.153656560935917;8.159157556725083e-06;0.05263403067211839;1.5453836209270415e-06;0.10728083608572682;4.994848636525469e-06;0.05280188420720026;1.559400442481907e-06;0.5109713149899995;2.137402000043514e-05;0.1424324165135482;3.6599021082631887e-06;0.27474745012291757;1.1144496776708654e-05;0.1446521043608651;3.796760749732765e-06
47000;0.24189815909572834;5.146771128430652e-06;0.06198360685980104;1.3188003752900105e-06;0.15716685051348628;3.3439761689201163e-06;0.0623008829778629;1.3255507016566573e-06;0.1571092856691292;8.266222743932865e-06;0.053366052598129876;1.5523679111297855e-06;0.1095103346350655;5.056401070376955e-06;0.05354041478764292;1.5667747662146052e-06;0.5161975694370946;2.1440998738815633e-05;0.14400172321693833;3.666588086343359e-06;0.27878873747512;1.1217712574193781e-05;0.14627588001962968;3.805598595498688e-06
47500;0.24628155435120438;5.1848770750999635e-06;0.06280176229135137;1.3221426407255916e-06;0.1601358295798208;3.3712813780132e-06;0.06312964998125435;1.3290452627632495e-06;0.16059304686585504;8.373129044322946e-06;0.05410081467989627;1.5593768640205088e-06;0.11176167108362094;5.118086610043719e-06;0.05428185928531925;1.5741234080381176e-06;0.5213841730888622;2.1507204339370144e-05;0.14557101975872994;3.6732478958832318e-06;0.28283390779925777;1.1290325982337956e-05;0.1479003456756;3.814420830796795e-06
48000;0.250679867448664;5.2224982037224834e-06;0.06362244880392727;1.32546801637036e-06;0.1631232860454772;3.398402701346859e-06;0.06396118279394127;1.332524641540443e-06;0.1641072782355021;8.479402676546898e-06;0.05483832133253828;1.5662518720089902e-06;0.1140347114324982;5.179417879844901e-06;0.05502619781667188;1.5814465579113092e-06;0.5265310172835794;2.157265532627108e-05;0.1471402844856564;3.679990974307754e-06;0.2868824272814707;1.1362586918295728e-05;0.14952547901128488;3.823227473838346e-06
48500;0.2550921123627564;5.25963240051536e-06;0.06444564394871657;1.3287765635054626e-06;0.16612881744059155;3.4253375326053823e-06;0.06479546137552435;1.3359888943407081e-06;0.1676512137266201;8.585458652747981e-06;0.05557850195682031;1.5731425779720813e-06;0.11632910366076243;5.240840512214219e-06;0.055773410600061475;1.5887444039065956e-06;0.5316380088694902;2.163777535877578e-05;0.14870954251337812;3.686512076767831e-06;0.29093385748295986;1.143381836561069e-05;0.15115125778850666;3.8320185426741955e-06
49000;0.25951753646120296;5.296277785242038e-06;0.06527132537825586;1.3320683432653159e-06;0.16915202138302257;3.4520833744219715e-06;0.06563246578303576;1.3394380772048115e-06;0.17122426177122763;8.69115244754862e-06;0.056321356791882264;1.5800019853297097e-06;0.1186446927772621;5.302205507687152e-06;0.05652347795502596;1.5960171322295598e-06;0.5367051646448256;2.1701472297614962e-05;0.15027868878955894;3.693097910791629e-06;0.2949875242243319;1.1504665222331225e-05;0.15277765984854672;3.8407940552001664e-06
49500;0.2639553239629826;5.332432704987724e-06;0.06609947084403775;1.3353434166370936e-06;0.1721924957271104;3.4786378359912587e-06;0.06647217617026134;1.3428722458638655e-06;0.17482576991411558;8.796472915287802e-06;0.0570668638567733;1.586830247654915e-06;0.12098125625935495;5.363506631320689e-06;0.057276380301546026;1.6032649272367147e-06;0.5417322546623698;2.1764788796767924e-05;0.15184774078915214;3.6996583674962853e-06;0.29904299048001487;1.1574931653456388e-05;0.15440466311228995;3.849554029162855e-06
50000;0.26840474489278976;5.3680957280149434e-06;0.0669300581938747;1.3386018444602352e-06;0.1752498387066649;3.5049986307228065e-06;0.06731457278706812;1.3462914557413624e-06;0.17845508129678755;8.901599182661998e-06;0.05781500126774739;1.5936275137496219e-06;0.12333856768990901;5.424737817836508e-06;0.05803209815931611;1.6104879714540185e-06;0.5467193050071921;2.1827422016823705e-05;0.1534166775905023;3.706193518546715e-06;0.3030997552186174;1.1644622891807692e-05;0.15603224558036866;3.8582984821630456e-06


==> tikz_figures/timepoints_silfo.csv <==
time;safety_concept_2a_b_normal;safety_concept_2b_b_normal;safety_concept_3_b_normal
0;0.0;0.0;0.0
5000;0.004805655401878518;0.004898453432449213;0.004852677808739783
10000;0.009983458841201885;0.010663876299025599;0.010179084364637403
15000;0.015477032165251174;0.01760304831204924;0.015931570962127405
20000;0.02123333229039837;0.025890162943208297;0.022062758745307356
25000;0.027202790398663072;0.035581487831101065;0.028526117717849905
30000;0.0333393897425009;0.04663899455926815;0.035276430458991447
35000;0.03960074365613957;0.05895558585986207;0.042270156029149276
40000;0.04594794584986133;0.07237771821052148;0.04946570793310937
45000;0.052345641417586845;0.08672490919356603;0.05682365850966966
50000;0.05876175533503486;0.10180452271091914;0.0643068807347728

